Surfaces from Circles

In the search for appropriate discretizations of surface theory it is crucial to preserve such fundamental properties of surfaces as their invariance with respect to transformation groups. We discuss discretizations based on M\"obius invariant building blocks such as circles and spheres. Concrete problems considered in these lectures include the Willmore energy as well as conformal and curvature line parametrizations of surfaces. In particular we discuss geometric properties of a recently found discrete Willmore energy. The convergence to the smooth Willmore functional is shown for special refinements of triangulations originating from a curvature line parametrization of a surface. Further we treat special classes of discrete surfaces such as isothermic and minimal. The construction of these surfaces is based on the theory of circle patterns, in particular on their variational description.

==> bending_energy.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{bending_energy.jpg}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2341,1515)(348,-1702)
\put(1984,-942){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$\theta$}%
}}}}
\put(2598,-952){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}2}%
}}}}
\put(1442,-683){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$X_4$}%
}}}}
\put(1024,-1109){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$X_1$}%
}}}}
\put(1687,-307){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}3}%
}}}}
\put(2058,-1687){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}1}%
}}}}
\put(1952,-1337){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$X_3$}%
}}}}
\put(1646,-1193){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$l_3$}%
}}}}
\put(2081,-706){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$X_2$}%
}}}}
\put(1424,-981){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$l_1$}%
}}}}
\put(1779,-820){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\color[rgb]{0,0,0}$l_2$}%
}}}}
\end{picture}%

